Consistent scaling laws in anelastic spherical shell dynamos

Numerical dynamo models always employ parameter values that differ by orders of magnitude from the values expected in natural objects. However, such models have been successful in qualitatively reproducing properties of planetary and stellar dynamos. This qualitative agreement fuels the idea that both numerical models and astrophysical objects may operate in the same asymptotic regime of dynamics. This can be tested by exploring the scaling behavior of the models. For convection-driven incompressible spherical shell dynamos with constant material properties, scaling laws had been established previously that relate flow velocity and magnetic field strength to the available power. Here we analyze 273 direct numerical simulations using the anelastic approximation, involving also cases with radius-dependent magnetic, thermal and viscous diffusivities. These better represent conditions in gas giant planets and low-mass stars compared to Boussinesq models. Our study provides strong support for the hypothesis that both mean velocity and mean magnetic field strength scale as a function of power generated by buoyancy forces in the same way for a wide range of conditions.

==> Dataset.txt <==
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------
# Simulation dataset used in the article to infer various scaling laws.
#
# The Column definitions are as follows:
# Column  1: E -> Ekman number. 
# Column  2: Pr -> Prandtl number. 
# Column  3: Pm -> Magnetic Prandtl number.
# Column  4: Ra -> Rayleigh number.
# Column  5: N_rho -> Density stratification. 
# Column  6: Shell_mass -> non-dimensional mass of the spherical shell.
# Column  7: Relative _transition_radius -> fraction of total radius after which 
#	     exponential decay of electrical conductivity starts. 
#	     "NA" stands for Not Applicable.
# Column  8: P -> non-dimensional buoyancy power per unit mass defined by Eq. 15.
# Column  9: Ro -> Rossby number defined by Eq. 13.
# Column 10: Ro_conv -> Rossby number defined by excluding zonal and meridional flow components.
# Column 11: Lo -> Lorentz number defined by Eq. 14.
# Column 12: f_ohm -> Ohmic fraction defined by Eq. 17.
# Column 13: tau_mag -> Magnetic dissipation time defined by Eq. 18.
# Column 14: f_dip -> dipolarity.
#-------------------------------------------------------------------------------------------------------------------------------------------------------------------------
#
#
#
#
#=======================================================NOTE: THE DATASET IS TAB DELINEATED===============================================================================
#=========================================================================================================================================================================
#E	Pr	Pm	Ra	N_rho	Shell_Mass	Relative_transition_radius	P	Ro	Ro_conv	Lo	f_ohm	tau_mag	f_dip
#A1 ----------													
0.0001	1	1	4.00E+007	4	89.7948	NA	2.38E-005	0.0256227	0.0206858	0.0100107	0.244	8.58368	0.0532
0.0001	2	2	4.00E+007	4	89.7948	NA	5.57E-006	0.0119601	0.0101465	0.00489696	0.172	12.4434	0.0282
0.0001	5	5	4.00E+007	4	89.7948	NA	8.83E-007	0.00448179	0.00403945	0.00164821	0.0608	25.1859	0.0172
0.0001	10	10	4.00E+007	4	89.7948	NA	2.30E-007	0.00217581	0.00206647	0.000556205	0.0132	50.8025	0.0029
3.00E-005	1	1	1.50E+008	4	89.7948	NA	3.31E-006	0.0100255	0.00960124	0.00541446	0.313	14.1624	0.0171
1.00E-005	1	0.5	4.00E+008	2	17.6379	NA	2.16E-007	0.00312883	0.00269547	0.00187655	0.292	27.5627	0.0233
1.00E-005	1	1	4.00E+008	2	17.6379	NA	3.39E-007	0.0031077	0.00303935	0.00341655	0.439	38.7175	0.126
3.00E-006	1	0.7	1.50E+009	2	17.6379	NA	2.47E-008	0.00108782	0.00107173	0.00120569	0.349	81.9953	0.119
#													
#A2a ----------													
0.001	1	10	1.00E+006	0.5	10.1726	NA	0.000573864	0.0613902	0.0577951	0.03878	0.252295	5.29391	0.0542092
0.001	1	10	1.50E+006	0.5	10.1726	NA	0.00117857	0.0817897	0.0785619	0.0516593	0.27643	4.17846	0.0410717
0.001	1	10	2.00E+006	0.5	10.1726	NA	0.00187188	0.0981996	0.094066	0.0610856	0.287778	3.52583	0.0229918
0.001	1	10	800000	1	13.2776	NA	0.00045601	0.0558071	0.0525846	0.0343182	0.236288	5.56201	0.0587242
0.001	1	10	1.00E+006	1	13.2776	NA	0.000731693	0.0682537	0.064512	0.0404717	0.245096	4.64999	0.014271
0.001	1	10	800000	1.5	18.0296	NA	0.000520081	0.0518836	0.0506177	0.0589464	0.393072	8.62909	0.285978
0.001	1	10	1.00E+006	1.5	18.0296	NA	0.000822684	0.0704992	0.0670514	0.0470919	0.27892	4.91471	0.0575625
0.001	1	10	800000	2	25.3927	NA	0.000500899	0.0536179	0.0522692	0.0534144	0.358334	8.0444	0.253417
0.001	1	10	1.00E+006	2	25.3927	NA	0.000799548	0.071503	0.0674113	0.0464485	0.279749	4.87908	0.094818
0.001	1	10	1.50E+006	2	25.3927	NA	0.00168831	0.100573	0.0933841	0.0564127	0.270618	3.53539	0.0376267
0.001	1	10	1.00E+006	2.5	36.9268	NA	0.000652352	0.0696508	0.0638366	0.0383367	0.238188	4.77737	0.0512526
0.001	1	10	1.20E+006	2.5	36.9268	NA	0.00095937	0.081978	0.0753689	0.0432472	0.242429	4.06382	0.0230781
0.0001	1	2	1.00E+007	0.5	10.1726	NA	4.54E-006	0.00751219	0.00730424	0.0120373	0.548747	29.2915	0.803077
0.0001	1	2	1.00E+007	0.5	10.1726	NA	4.33E-006	0.00925834	0.00838482	0.00647324	0.292327	16.4704	0.0420761
0.0001	1	2	1.50E+007	0.5	10.1726	NA	1.21E-005	0.0112132	0.0109008	0.0161753	0.535744	20.2994	0.851309
0.0001	1	2	1.50E+007	0.5	10.1726	NA	1.28E-005	0.0143867	0.0130695	0.0100612	0.350409	11.2383	0.0232366
0.0001	1	2	1.80E+007	0.5	10.1726	NA	1.93E-005	0.0148914	0.0145354	0.0152874	0.452907	13.4329	0.742839
0.0001	1	2	1.90E+007	0.5	10.1726	NA	2.10E-005	0.0176449	0.0158919	0.0122102	0.360209	9.8807	0.0203223
0.0001	1	2	2.00E+007	0.5	10.1726	NA	2.34E-005	0.0181672	0.016698	0.0127657	0.362745	9.62091	0.0633941
0.0001	1	2	3.00E+007	0.5	10.1726	NA	4.81E-005	0.025141	0.0220904	0.016641	0.391735	7.38833	0.0116126
0.0001	1	1	1.00E+007	0.5	10.1726	NA	3.45E-006	0.00993649	0.00750363	0.00495155	0.23109	14.9957	0.0180114
0.0001	1	1	1.00E+007	0.5	10.1726	NA	4.76E-006	0.00793666	0.00774072	0.0109229	0.476845	26.4739	0.897136
0.0001	1	1.5	1.00E+007	0.5	10.1726	NA	4.64E-006	0.00766341	0.00746664	0.0116154	0.525141	27.8458	0.839162
0.0001	1	1.5	1.00E+007	0.5	10.1726	NA	4.02E-006	0.00940308	0.00810203	0.00597751	0.276625	15.8647	0.0372492
0.0001	1	2	1.00E+007	1	13.2776	NA	5.52E-006	0.00751772	0.00737716	0.0140872	0.588033	30.6269	0.807622
0.0001	1	2	1.00E+007	1	13.2776	NA	5.41E-006	0.0076728	0.00748465	0.0131157	0.542025	29.4206	0.824183
0.0001	1	2	1.50E+007	1	13.2776	NA	1.59E-005	0.0127384	0.0124071	0.017015	0.506805	18.0814	0.764304
0.0001	1	2	1.50E+007	1	13.2776	NA	1.58E-005	0.0150137	0.0139189	0.0111546	0.361532	10.8816	0.102834
0.0001	1	2	2.00E+007	1	13.2776	NA	2.84E-005	0.0192921	0.0178267	0.0137103	0.370526	8.97563	0.0376923
0.0001	1	2	1.00E+007	1.5	18.0296	NA	5.37E-006	0.00817589	0.00801358	0.0116327	0.449579	28.0825	0.796868
0.0001	1	2	1.00E+007	1.5	18.0296	NA	5.14E-006	0.00919471	0.00860237	0.00715309	0.294307	16.8971	0.148846
0.0001	1	2	1.30E+007	1.5	18.0296	NA	1.04E-005	0.0128099	0.0117849	0.00916803	0.318513	12.7038	0.0360999
0.0001	1	2	1.40E+007	1.5	18.0296	NA	1.24E-005	0.0137847	0.0127446	0.0098416	0.325971	12.0261	0.10045
0.0001	1	2	1.50E+007	1.5	18.0296	NA	1.44E-005	0.0149944	0.0137012	0.0102081	0.317354	11.4193	0.093143
0.0001	1	2	2.00E+007	1.5	18.0296	NA	3.26E-005	0.0206776	0.0191075	0.014366	0.366231	8.64987	0.0499758
0.0001	1	2	1.50E+007	2	25.3927	NA	1.38E-005	0.0150429	0.0136725	0.0101212	0.313659	11.7886	0.0656541
0.0001	1	2	2.00E+007	2	25.3927	NA	3.06E-005	0.0209102	0.0191008	0.0135739	0.351064	8.59652	0.053973
0.0001	1	2	1.50E+007	2.5	36.9268	NA	1.08E-005	0.0142329	0.0127299	0.00869442	0.265806	13.0879	0.0503872
0.0001	1	2	2.00E+007	3	55.1657	NA	2.04E-005	0.0186745	0.0175869	0.0109559	0.305703	9.60535	0.045336
0.0001	1	2	4.00E+007	3	55.1657	NA	8.19E-005	0.0351409	0.0312239	0.0175917	0.353046	5.35856	0.0274023
1.00E-005	1	1	3.00E+008	1	13.2776	NA	5.60E-007	0.00359844	0.00356634	0.00464055	0.530323	36.128	0.570726
1.00E-005	1	1	1.50E+008	1.5	18.0296	NA	4.82E-008	0.00137068	0.00134799	0.00208692	0.478519	92.8137	0.648383
1.00E-005	1	1	2.00E+008	2	25.3927	NA	1.60E-007	0.00227471	0.00224505	0.00256089	0.364008	56.0194	0.371717
1.00E-005	1	1	2.50E+008	3	55.1657	NA	1.63E-007	0.002656	0.00257008	0.00197062	0.275942	43.1413	0.167256
#													
# A2b --------													
0.0003	1	5	2.7e+06	1	13.2776	0.95	3.54414e-05	0.0165603	0.0161954	0.0250588	0.478796	18.7312	0.758706
0.0003	1	5	3e+06	1	13.2776	0.95	4.30507e-05	0.0226728	0.0200475	0.0148691	0.265619	9.72994	0.0273357
0.0003	1	5	3.5e+06	1	13.2776	0.95	6.54734e-05	0.0274314	0.023595	0.0174284	0.275865	8.44272	0.0388207
0.0003	1	5	4e+06	1	13.2776	0.95	8.97493e-05	0.0313634	0.0274412	0.0196757	0.28113	7.74767	0.0420513
0.0001	1	2	2e+07	1	13.2776	0.8	2.26232e-05	0.027293	0.0161316	0.00923187	0.194612	9.7686	0.0879359
0.0001	1	1	1.5e+07	1	13.2776	0.8	8.71872e-06	0.0227762	0.0109027	0.00475048	0.121298	10.8214	0.138154
0.0001	1	2	1e+07	1	13.2776	0.9	4.68905e-06	0.0077635	0.00752354	0.0110992	0.448697	29.4418	0.874478
0.0001	1	2	1e+07	1	13.2776	0.9	4.23078e-06	0.00934214	0.00806021	0.00610206	0.251176	17.4378	0.0812417
0.0001	1	2	1.5e+07	1	13.2776	0.9	1.33691e-05	0.0158473	0.0131969	0.0096664	0.294824	11.8027	0.11297
0.0001	1	2	1e+07	1	13.2776	0.95	4.99078e-06	0.00778038	0.00760602	0.0117254	0.47707	29.0059	0.835729
0.0001	1	2	1e+07	1	13.2776	0.95	4.64873e-06	0.00926879	0.00839591	0.00659362	0.274672	16.8648	0.0523525
0.0001	1	2	1.5e+07	1	13.2776	0.95	1.43639e-05	0.0153029	0.0136004	0.0103429	0.328886	11.2751	0.0386022
0.0001	1	2	2e+07	3	55.1657	0.7	1.18766e-05	0.0287067	0.0136208	0.00483764	0.0697333	14.1244	0.202696
0.0001	1	1	2e+07	3	55.1657	0.8	1.33236e-05	0.0280212	0.0144408	0.00525584	0.0820918	12.4013	0.322507
0.0001	1	2	2e+07	3	55.1657	0.8	1.36282e-05	0.0253535	0.0146288	0.00663452	0.121355	13.295	0.280106
0.0001	1	2	4e+07	3	55.1657	0.8	7.42289e-05	0.0465882	0.0309171	0.0135895	0.180328	6.92636	0.0525197
0.0001	1	2	2e+07	3	55.1657	0.8	1.2449e-05	0.0259705	0.0140095	0.00581949	0.0995066	13.6308	0.234105
0.0001	1	2	3e+07	4	130.888	0.7	1.49949e-05	0.0367672	0.0172265	0.00431622	0.0423463	14.5728	0.338248
0.0001	1	2	4e+07	4	130.888	0.7	2.84479e-05	0.049258	0.0225419	0.0060832	0.0597248	10.8795	0.415554
0.0001	1	4	3e+07	4	130.888	0.7	1.64164e-05	0.0291603	0.0181779	0.0102694	0.137959	23.2428	0.932025
0.0001	1	4	2.5e+07	4	130.888	0.8	1.13055e-05	0.0203896	0.0153965	0.00910003	0.172184	21.2562	0.805847
0.0001	1	2	4e+07	4	130.888	0.8	3.23938e-05	0.0390442	0.0244091	0.00866966	0.121041	9.54471	0.242587
0.0001	1	2	2.5e+07	4	130.888	0.95	1.14359e-05	0.0183484	0.0156744	0.0070396	0.159897	13.5656	0.00407317
0.0001	1	2	4e+07	5	328.136	0.8	1.05386e-05	0.0221988	0.0174133	0.00807388	0.12257	25.2274	0.901958
0.0001	1	2	5e+07	5	328.136	0.8	1.91077e-05	0.0277305	0.0219831	0.010254	0.159735	17.0938	0.903325
0.0001	1	2	5e+07	5	328.136	0.8	1.68072e-05	0.0318579	0.0211945	0.00632595	0.0849633	13.9153	0.543075
0.0001	1	2	6e+07	5	328.136	0.8	2.55859e-05	0.033224	0.0253043	0.00744017	0.100127	10.6779	0.305062
0.0001	1	2	4e+07	5	328.136	0.9	1.05165e-05	0.0209952	0.0174509	0.00618302	0.127673	14.2154	0.00117823
0.0001	1	2	5e+07	5	328.136	0.9	1.67896e-05	0.0249584	0.0211283	0.00760956	0.145618	11.8538	0.00484816
0.0001	1	2	6e+07	5.5	526.534	0.8	1.45315e-05	0.0254566	0.0213352	0.00883753	0.125433	21.3998	0.91086
0.0001	1	2.5	5e+07	5	328.136	0.9	1.6233e-05	0.0315363	0.0206423	0.00868865	0.101148	22.9606	0.962926
3e-05	1	1	5e+07	1	13.2776	0.8	7.4747e-07	0.00494951	0.00380002	0.00523138	0.38189	48.2463	0.953893
3e-05	1	1	6e+07	1	13.2776	0.8	1.30214e-06	0.00666394	0.00481793	0.00613531	0.381145	38.1076	0.951157
3e-05	1	1	8e+07	1	13.2776	0.8	2.38433e-06	0.0116589	0.00691997	0.00440267	0.248539	16.508	0.127317
3e-05	1	1	6e+07	2	25.3927	0.8	8.79662e-07	0.0081288	0.00447638	0.00292549	0.187594	25.9693	0.204629
3e-05	1	1	1e+08	2	25.3927	0.8	4.24002e-06	0.0155267	0.00901077	0.00474634	0.194572	13.6138	0.237003
1e-05	1	1	2e+08	1	13.2776	0.8	1.26312e-07	0.00245771	0.00190576	0.00281476	0.407031	77.4178	0.92541
1e-05	1	1	3e+08	1	13.2776	0.8	4.19123e-07	0.00413803	0.00317081	0.00455685	0.462827	53.7056	0.903835
1e-05	1	1	5e+08	1	13.2776	0.8	1.20643e-06	0.00893006	0.00560839	0.00354753	0.300827	17.3618	0.230396
1e-05	1	1	3e+08	2	25.3927	0.8	3.12042e-07	0.00575513	0.00299431	0.00311414	0.313427	49.5956	0.90401
1e-05	1	1	3e+08	3	55.1657	0.8	1.62199e-07	0.00551495	0.00243431	0.0024139	0.2101	85.6014	0.935176
1e-05	1	1	4e+08	3	55.1657	0.8	5.2237e-07	0.00671901	0.0042155	0.00367008	0.282612	45.4805	0.885825
1e-05	1	0.5	4e+08	3	55.1657	0.8	4.93132e-07	0.00890521	0.00423679	0.00258203	0.170829	39.5362	0.956384
#													
# A3a ---------													
0.001	1	5	1e+06	1	24.322	NA	0.0020851	0.11735	0.0988681	0.0528046	0.237	2.84363	0.022
0.001	1	5	500000	1	24.322	NA	0.000485161	0.0639377	0.052117	0.0335799	0.24	4.89167	0.00775
0.001	1	3	1.5e+06	1	24.322	NA	0.00424907	0.175038	0.140019	0.0431634	0.131	1.69097	0.0249
0.001	1	2	2e+06	1	24.322	NA	0.00786287	0.327591	0.219461	0.0628509	0.181	1.41484	0.0986
0.001	1	10	400000	1	24.322	NA	0.000321042	0.0475021	0.0445874	0.0330945	0.258	6.67257	0.0347
0.001	1	10	500000	1	24.322	NA	0.000548121	0.0600216	0.056697	0.0404557	0.271	5.57543	0.0237
0.001	1	5	1e+06	3	104.243	NA	0.000659421	0.0806654	0.066903	0.0319725	0.198	3.92047	0.0135
0.001	1	1	7e+06	3	104.243	NA	0.0228285	0.434261	0.280155	0.0733351	0.16258	0.724502	0.080567
0.001	1	2	4.5e+06	3	104.243	NA	0.0110962	0.350122	0.216966	0.0696036	0.20146	1.08355	0.10784
0.001	1	2	5.5e+06	3	104.243	NA	0.0149098	0.362478	0.23793	0.0859716	0.247	1.00781	0.134
0.001	1	3	1.5e+06	3	104.243	NA	0.0014215	0.120914	0.0918744	0.03237	0.151	2.45515	0.0183
0.001	1	3	2.5e+06	3	104.243	NA	0.00403214	0.228765	0.155363	0.0576481	0.22694	1.81594	0.23863
0.0003	1	7	1.3e+06	0.5	18.4625	NA	2.07733e-05	0.0114451	0.0110957	0.0330311	0.646	40.9201	0.606
0.0003	1	7	1.5e+06	0.5	18.4625	NA	3.00749e-05	0.0141196	0.0137384	0.0326147	0.588	30.2775	0.612
0.0003	1	5	1.5e+06	1	24.322	NA	2.97354e-05	0.0181543	0.01733	0.0139802	0.279	11.7871	0.0377
0.0003	1	5	1.8e+06	1	24.322	NA	4.88773e-05	0.0227984	0.0215477	0.0167916	0.301	9.61341	0.0223
0.0003	1	0.5	4.3e+06	1	24.322	NA	0.000281768	0.0645646	0.0439871	0.0255817	0.283	4.11739	0.031
0.0003	1	0.5	5e+06	1	24.322	NA	0.000385492	0.0742643	0.0503749	0.0280873	0.281	3.64524	0.0236
0.0003	1	2	2e+06	1	24.322	NA	5.96958e-05	0.0268549	0.0235543	0.0170372	0.301	8.09255	0.0237
0.0003	1	2	3e+06	1	24.322	NA	0.00014827	0.0412864	0.0344714	0.0239414	0.326	5.94002	0.0185
0.0003	1	2	4e+06	1	24.322	NA	0.000267432	0.053915	0.0436562	0.0293631	0.336	4.81589	0.0176
0.0003	1	1	5e+06	1	24.322	NA	0.00038965	0.0736933	0.0507949	0.0297986	0.281	4.04012	0.04
0.0003	1	10	1.5e+06	1	24.322	NA	3.33879e-05	0.0143127	0.0140241	0.0357791	0.579	33.2908	0.484
0.0003	1	10	2e+06	1	24.322	NA	6.66482e-05	0.0205726	0.0202136	0.038836	0.514	22.1239	0.467
0.0003	1	10	3e+06	1	24.322	NA	0.000161535	0.0322275	0.0317057	0.0420072	0.454	12.0873	0.415
0.0003	1	2	4e+06	3	104.243	NA	9.20788e-05	0.0358811	0.0318076	0.0177262	0.252	6.76883	0.0492
0.0003	1	1	7e+06	3	104.243	NA	0.000303318	0.063606	0.0517837	0.0249698	0.273	3.76333	0.0393
0.0003	1	1	1e+07	3	104.243	NA	0.000598327	0.0863034	0.0700805	0.0301804	0.266	2.86226	0.049
0.0003	1	1	5e+06	3	104.243	NA	0.0001485	0.0475718	0.0385286	0.0194687	0.251	5.09517	0.0579
0.0003	1	5	5e+06	3	104.243	NA	0.000160242	0.0417313	0.0399961	0.0243765	0.307	6.06223	0.0308
0.0003	1	2	2e+07	5	629.558	NA	0.000229876	0.0615429	0.0591249	0.0192421	0.226	3.56749	0.0394
0.0001	1	2	1.5e+07	1	24.322	NA	4.51525e-05	0.0242149	0.0225888	0.0163193	0.39465	7.47243	0.025372
0.0001	1	2	2e+07	3	104.243	NA	3.36715e-05	0.0234496	0.0225457	0.0130169	0.3247	7.74888	0.03028
0.0001	1	1	5.5e+07	5	629.558	NA	2.88428e-05	0.0288837	0.0277265	0.00986786	0.28	6.01941	0.0171
3e-05	0.5	0.5	5e+07	3	104.243	NA	4.69691e-06	0.012722	0.0115315	0.00625634	0.34885	11.9445	0.02783
3e-05	0.5	1.5	4.4e+07	3	104.243	NA	4.17384e-06	0.0108639	0.0107665	0.00749818	0.437	15.3697	0.136
3e-05	5	1.5	9e+07	3	104.243	NA	1.4711e-07	0.00211494	0.00190698	0.000944931	0.0802	37.6206	0.00693
3e-05	5	1	6.5e+07	1	24.322	NA	1.83783e-07	0.00203039	0.00190766	0.000831553	0.056	33.4267	0.00266
1e-05	0.3	0.4	1.5e+08	3	104.243	NA	1.22483e-06	0.00760506	0.00735404	0.00461079	0.463	18.5617	0.0601
0.0001	3	1	2e+07	3	104.243	NA	2.70537e-06	0.00805804	0.00674231	0.00334924	0.124	16.7396	0.0056
0.0001	3	3	2e+07	3	104.243	NA	3.25846e-06	0.00759879	0.00738753	0.00475816	0.175	19.8801	0.022
0.0001	3	6	2e+07	3	104.243	NA	3.28747e-06	0.00750017	0.00739396	0.00521314	0.196	21.0795	0.00811
0.0001	3	1	3e+07	3	104.243	NA	7.25998e-06	0.0117927	0.0105232	0.00499866	0.162	10.642	0.00416
0.0001	3	1	5e+07	3	104.243	NA	2.08653e-05	0.0184669	0.0168875	0.00755547	0.2	6.82423	0.0135
0.0001	10	20	1.5e+07	3	104.243	NA	1.18991e-07	0.00152163	0.00147128	0.000771736	0.0312	80.0816	0.00649
0.0001	10	10	2e+07	3	104.243	NA	2.83628e-07	0.00220211	0.00214782	0.00121609	0.0506	51.5223	0.0178
0.0001	10	5	2e+07	3	104.243	NA	2.81752e-07	0.00222639	0.00213943	0.00101336	0.0403	45.2516	0.000486
0.0001	10	5	3e+07	3	104.243	NA	6.97251e-07	0.00331724	0.00318814	0.0017023	0.0667	31.1395	0.00531
0.0003	3	3	1.5e+07	5	629.558	NA	1.27816e-05	0.0168991	0.0156625	0.00501464	0.108	9.10392	0.000912
0.0003	3	3	2e+07	5	629.558	NA	2.26585e-05	0.0209267	0.0198784	0.0064972	0.123	7.59896	0.00244
0.0003	10	10	2e+07	5	629.558	NA	2.20483e-06	0.00632919	0.00616793	0.00184025	0.0435	17.671	0.00148
0.0003	10	10	2.5e+07	5	629.558	NA	3.32321e-06	0.00707301	0.0070081	0.00486868	0.136	26.1514	0.401
0.0003	10	10	2.5e+07	5	629.558	NA	3.31588e-06	0.00751209	0.0073083	0.001961	0.0425	13.6397	0.00268
0.0003	10	10	3e+07	5	629.558	NA	4.55433e-06	0.00788354	0.00781854	0.00648808	0.179	25.8702	0.5
0.0003	10	10	3e+07	5	629.558	NA	4.6018e-06	0.00865346	0.00838627	0.00207308	0.0419	11.1565	0.00969
0.001	3	5	6e+06	5	629.558	NA	0.000192826	0.046123	0.0438929	0.0129928	0.113	3.88436	0.00334
0.001	3	10	6e+06	5	629.558	NA	0.000184301	0.0441252	0.0431599	0.0159646	0.141	4.89565	0.0133
0.001	3	5	8e+06	5	629.558	NA	0.000286919	0.0542803	0.0517436	0.0148967	0.115	3.36158	0.00781
#													
# A3b ---------													
0.001	1	5	500000	1	19.1707	NA	0.00912018	0.193935	0.172721	0.0944639	0.305	1.62027	0.0343
0.001	1	10	250000	1	19.1707	NA	0.00262397	0.107975	0.0991504	0.0833797	0.37	3.62385	0.0382
0.001	1	10	300000	1	19.1707	NA	0.00391071	0.126414	0.115642	0.0922552	0.39428	2.75984	0.030772
0.0003	1	5	330000	1	19.1707	NA	2.55677e-05	0.0146885	0.0143763	0.0176778	0.375	16.4747	0.45
0.0003	1	5	400000	1	19.1707	NA	4.17453e-05	0.0180027	0.0176437	0.0221404	0.413	14.3861	0.522
0.0003	1	2	1.5e+06	3	56.3316	NA	0.000158169	0.0388522	0.0363601	0.0274981	0.353	6.82403	0.0678
0.0003	0.5	2	1.5e+06	3	56.3316	NA	0.000688349	0.0793341	0.0694356	0.0465995	0.404	3.93538	0.0709
0.0001	1	1	1.5e+07	3	56.3316	NA	0.00019426	0.0453668	0.0419542	0.0289703	0.44961	4.80467	0.062111
3e-05	0.5	0.5	3e+07	3	56.3316	NA	2.71737e-05	0.0227203	0.0221482	0.014727	0.49109	8.12621	0.094312
#													
# A4 ----------													
1e-06	1	0.2	2.5e+09	3	49.8597	NA	2.9312e-08	0.00124418	0.00121275	0.000798052	0.242	44.582	0.109
3e-06	1	0.5	5e+08	3	49.8597	NA	1.13886e-07	0.00191155	0.00188072	0.00144977	0.222	41.3067	0.0944
3e-06	1	0.4	6e+08	3	49.8597	NA	1.90615e-07	0.00252125	0.00247572	0.00176411	0.256	31.8585	0.00655
1e-05	1	0.6	1e+08	3	49.8597	NA	7.15343e-07	0.00388127	0.00377272	0.00278565	0.2	27.1054	0.0351
1e-05	1	1	1e+08	3	49.8597	NA	7.85486e-07	0.00403654	0.00398039	0.00341258	0.254	29.1754	0.0755
1e-05	3	1	1.5e+08	3	49.8597	NA	2.575e-07	0.00204693	0.00200442	0.00177788	0.135	45.2351	0.0316
3e-05	1	1	2.5e+07	3	49.8597	NA	5.09943e-06	0.0084271	0.00823837	0.00643816	0.23	17.7478	0.0413
3e-05	1	1	5e+07	3	49.8597	NA	2.78737e-05	0.020608	0.0197798	0.0139181	0.369	9.45902	0.0845
0.0001	1	3	5e+06	3	49.8597	NA	3.60118e-05	0.0176224	0.0173819	0.0172254	0.305	13.6063	0.374
0.0001	1	3	7e+06	3	49.8597	NA	7.83266e-05	0.0260129	0.0252563	0.0223891	0.361	8.921	0.216
0.0001	1	3	2e+07	5	232.436	NA	9.30913e-05	0.0353054	0.0339357	0.0209127	0.285	8.2945	0.171
#													
# A5 ----------													
0.0001	1	2	2e+06	0.01	51.4862	NA	4.88143e-06	0.00796815	0.00774761	0.0138001	0.555	35.2453	0.9
0.0001	1	2	2e+06	0.01	51.4862	NA	5.1395e-06	0.0101962	0.0096605	0.00724347	0.281	18.2238	0.00956
0.0001	1	2	3e+06	0.01	51.4862	NA	1.37475e-05	0.0118009	0.0115586	0.0206679	0.609	25.5664	0.888
0.0001	1	2	3e+06	0.01	51.4862	NA	1.53751e-05	0.0158679	0.0150663	0.0121257	0.383	12.5206	0.0137
0.0001	1	2	4e+06	0.01	51.4862	NA	2.93199e-05	0.0203335	0.0193309	0.0159846	0.428	10.1995	0.0148
0.0001	1	2	2e+06	0.5	61.8882	NA	6.59192e-06	0.0081749	0.00803734	0.0180757	0.623	39.8689	0.856
0.0001	1	2	2e+06	0.5	61.8882	NA	5.14987e-06	0.00971585	0.00952284	0.00706637	0.254	19.1697	0.0288
0.0001	1	2	3e+06	0.5	61.8882	NA	1.7094e-05	0.013899	0.0136952	0.0190144	0.508	20.8942	0.84
0.0001	1	2	3e+06	0.5	61.8882	NA	1.62887e-05	0.0157108	0.0152419	0.0124247	0.387	12.2789	0.0072
0.0001	1	2	4e+06	0.5	61.8882	NA	3.21001e-05	0.0207534	0.0200823	0.0164099	0.431	9.76722	0.0135
0.0001	1	2	5e+06	0.5	61.8882	NA	5.18234e-05	0.0254996	0.0245586	0.0197486	0.44	8.57623	0.00794
0.0001	1	2	2e+06	1	77.6972	NA	5.41972e-06	0.00759394	0.00748785	0.0173069	0.632	43.7259	0.839
0.0001	1	2	2e+06	1	77.6972	NA	4.34941e-06	0.00867863	0.00858829	0.00686082	0.245	22.1163	0.0445
0.0001	1	2	3e+06	1	77.6972	NA	1.58452e-05	0.0137756	0.0136293	0.0166176	0.45	19.3857	0.811
0.0001	1	2	4e+06	1	77.6972	NA	2.68131e-05	0.0189397	0.0186338	0.0150482	0.397	10.6511	0.0241
0.0001	1	2	5e+06	1	77.6972	NA	4.49464e-05	0.0232801	0.0228258	0.0183568	0.431	8.72466	0.00815
0.0001	1	2	2e+06	1.5	101.673	NA	3.51363e-06	0.00729152	0.00724278	0.00910034	0.31	38.2244	0.626
0.0001	1	2	2.5e+06	1.5	101.673	NA	6.50595e-06	0.0101286	0.0100367	0.00896207	0.321	19.2377	0.0305
0.0001	1	2	4e+06	1.5	101.673	NA	2.09866e-05	0.0170103	0.016843	0.0143888	0.406	12.1798	0.0322
0.0001	1	2	2.5e+06	2	138.519	NA	3.08969e-06	0.00782457	0.00774027	0.00628959	0.181	35.5024	0.0355
0.0001	1	2	3e+06	2	138.519	NA	6.30834e-06	0.0101295	0.0100677	0.00831526	0.277	19.8308	0.0313
0.0001	1	2	4e+06	2	138.519	NA	1.41455e-05	0.0142389	0.014166	0.012534	0.357	15.6126	0.119
0.0001	1	2	4e+06	3	285.88	NA	4.40076e-06	0.0084148	0.00836801	0.0107013	0.38	34.3496	0.117
0.0001	1	2	7e+06	3	285.88	NA	1.89987e-05	0.0153696	0.0152805	0.0182133	0.476	18.3634	0.14
#													
# A6 ----------													
3e-05	0.5	0.5	5e+07	1	252.371	NA	4.3543e-05	0.0272283	0.0263999	0.0157998	0.492	5.83333	0.0158
#													
# B1a --------													
0.001	1	10	800000	0	8.11581	NA	0.000253145	0.0470517	0.0429516	0.0238191	0.180309	6.39086	0.0159261
0.001	1	10	1.5e+06	0	8.11581	NA	0.000849822	0.0735784	0.0701793	0.0444247	0.265917	4.47041	0.0229509
0.001	1	10	2e+06	0	8.11581	NA	0.00133276	0.0889043	0.0853487	0.0523644	0.266498	3.94159	0.0192908
0.0001	1	2	8e+06	0	8.11581	NA	2.01099e-06	0.00662125	0.00642665	0.00831117	0.502093	34.3777	0.787306
0.0001	1	2	9e+06	0	8.11581	NA	2.65066e-06	0.00710246	0.00689706	0.00967091	0.536589	33.0419	0.775075
0.0001	1	2	1e+07	0	8.11581	NA	3.49224e-06	0.00758281	0.00737767	0.0107893	0.544986	30.7227	0.816553
0.0001	1	2	1e+07	0	8.11581	NA	2.99489e-06	0.00938457	0.0075331	0.00569532	0.292434	18.4389	0.0811397
0.0001	1	2	2e+07	0	8.11581	NA	1.54134e-05	0.0130788	0.0127811	0.0165014	0.518767	17.193	0.877764
0.0001	1	2	2e+07	0	8.11581	NA	1.67564e-05	0.0170177	0.0147914	0.0112801	0.364583	10.4478	0.0306264
0.0001	1	2	3e+07	0	8.11581	NA	3.42746e-05	0.0225537	0.0198836	0.0149697	0.38676	8.484	0.02882
0.0001	1	2	4e+07	0	8.11581	NA	5.46098e-05	0.0275973	0.0237614	0.0172787	0.39584	6.95188	0.0474256
1e-05	1	1	2e+08	0	8.11581	NA	1.22495e-07	0.00196348	0.00190932	0.00344338	0.644308	75.2757	0.692492
1e-05	1	1	4e+08	0	8.11581	NA	5.96147e-07	0.00336153	0.00330789	0.00639455	0.699625	49.0453	0.831026
1e-05	1	0.5	2e+08	0	8.11581	NA	1.15548e-07	0.00248122	0.00244678	0.00306233	0.582389	71.4266	0.78149
#													
# B1b --------													
0.0003	1	8	2.5e+06	0	8.11581	0.95	1.81985e-05	0.0153647	0.0148935	0.0178582	0.418392	21.2231	0.695138
0.0003	1	8	3e+06	0	8.11581	0.95	2.56523e-05	0.0199967	0.017053	0.0129344	0.267499	12.3526	0.128357
0.0001	1	10	1e+07	0	8.11581	0.8	2.94162e-06	0.00807597	0.00768822	0.00864687	0.392769	32.8181	0.803265
0.0001	1	2	1.5e+07	0	8.11581	0.8	7.19647e-06	0.0174108	0.0104637	0.00648182	0.227941	12.8151	0.0865731
0.0001	1	2	2e+07	0	8.11581	0.8	1.52831e-05	0.0240285	0.0147618	0.00828914	0.233477	10.4783	0.0478036
0.0001	1	2	4e+07	0	8.11581	0.8	5.3052e-05	0.0396286	0.0242065	0.0118709	0.223252	6.03912	0.111363
0.0001	1	2	1e+07	0	8.11581	0.9	2.56167e-06	0.00989801	0.00702618	0.00486859	0.245347	18.7769	0.0479477
0.0001	1	2	2e+07	0	8.11581	0.9	1.54314e-05	0.0184023	0.0144464	0.0102369	0.320235	10.678	0.0706389
0.0001	1	5	8e+06	0	8.11581	0.9	1.86027e-06	0.00653297	0.00631093	0.00914823	0.506735	44.4137	0.620859
0.0001	1	2	1e+07	0	8.11581	0.95	3.46487e-06	0.00797584	0.00779698	0.00950368	0.474699	27.6284	0.844572
0.0001	1	2	1e+07	0	8.11581	0.95	2.89766e-06	0.00938156	0.00748047	0.00555109	0.280318	18.9745	0.112015
0.0001	1	2	1.5e+07	0	8.11581	0.95	8.57859e-06	0.0144178	0.0114538	0.00821616	0.316996	12.4016	0.0649376
0.0001	1	2	2e+07	0	8.11581	0.95	1.51977e-05	0.0179962	0.0144321	0.0102768	0.32432	10.7067	0.0281479
3e-05	1	1	5e+07	0	8.11581	0.8	4.47799e-07	0.00625587	0.00376417	0.00254904	0.277756	26.4096	0.104798
3e-05	1	1	8e+07	0	8.11581	0.8	1.59687e-06	0.0106616	0.00615081	0.00421605	0.308532	18.2256	0.0875229
3e-05	1	1	1.2e+08	0	8.11581	0.8	3.8092e-06	0.0146003	0.00854708	0.00589328	0.330235	13.9415	0.166682
3e-05	1	2	5e+07	0	8.11581	0.8	5.60047e-07	0.00399955	0.00378783	0.00512069	0.480514	49.2156	0.887101
1e-05	1	1	1.5e+08	0	8.11581	0.8	3.62278e-08	0.00145898	0.00137283	0.00185816	0.495785	97.0171	0.871341
1e-05	1	1	2.5e+08	0	8.11581	0.8	1.68051e-07	0.00259574	0.00236332	0.00324752	0.487399	64.7009	0.851774
1e-05	1	3	1.5e+08	0	8.11581	0.8	3.69756e-08	0.00132805	0.0012519	0.00243084	0.599201	134.128	0.837664
1e-05	1	3	2.5e+08	0	8.11581	0.8	1.98955e-07	0.00239679	0.00230826	0.00428987	0.593343	78.0799	0.835834
#													
# B2 ----------													
0.001	1	5	400000	0	14.59	NA	0.000183668	0.0514509	0.0366029	0.0149767	0.102	5.98226	0.011
0.001	1	5	500000	0	14.59	NA	0.000343073	0.0652896	0.0475228	0.0223489	0.151	4.88505	0.0155
0.001	1	5	1e+06	0	14.59	NA	0.00155491	0.107806	0.0925914	0.045591	0.215	3.14397	0.0152
0.001	1	5	1.5e+06	0	14.59	NA	0.00315446	0.139003	0.127985	0.0601189	0.241	2.4009	0.0277
0.001	1	5	2e+06	0	14.59	NA	0.00547135	0.231172	0.214936	0.0748628	0.263	1.97316	0.0275
0.001	1	5	2.5e+06	0	14.59	NA	0.00797944	0.303186	0.274783	0.0840485	0.25477	1.73746	0.049519
0.001	1	2	2e+06	0	14.59	NA	0.00604254	0.332258	0.26982	0.0207362	0.0294	1.2372	0.0425
0.001	1	2	2.5e+06	0	14.59	NA	0.00824949	0.355567	0.290452	0.0352939	0.066651	1.13273	0.026504
0.0003	1	10	1.3e+06	0	14.59	NA	1.77773e-05	0.011746	0.0112551	0.0302296	0.613	42.2172	0.643
0.0003	1	1	2e+06	0	14.59	NA	3.22257e-05	0.0313687	0.0181461	0.0104603	0.196	8.3478	0.0091
0.0003	1	1	2.5e+06	0	14.59	NA	6.62823e-05	0.0373802	0.0249159	0.0154322	0.26752	6.7154	0.0241
0.0003	1	5	1.5e+06	0	14.59	NA	2.18483e-05	0.0138225	0.0133194	0.0263142	0.571	28.0004	0.782
0.0003	1	5	1.5e+06	0	14.59	NA	2.02222e-05	0.0185078	0.0155702	0.0113799	0.245	13.1499	0.0283
0.0003	1	5	2e+06	0	14.59	NA	4.54916e-05	0.0199824	0.0195678	0.027134	0.48	16.9795	0.689
0.0003	1	5	2.5e+06	0	14.59	NA	7.7591e-05	0.0306449	0.027477	0.0200692	0.317	8.24635	0.0249
0.0003	1	5	3e+06	0	14.59	NA	0.000114788	0.0354352	0.0320432	0.0237202	0.339	7.28479	0.0476
0.0003	1	3	1.5e+06	0	14.59	NA	2.08944e-05	0.0147863	0.0142943	0.0215291	0.505	22.1787	0.861
0.0003	1	3	1.5e+06	0	14.59	NA	1.90754e-05	0.019149	0.0151	0.0102926	0.225	12.3593	0.0161
0.0003	1	3	2.1e+06	0	14.59	NA	4.92122e-05	0.0278599	0.0225368	0.0155631	0.279	8.86015	0.0251
0.0003	1	3	2.7e+06	0	14.59	NA	8.81965e-05	0.0354928	0.0284647	0.0196987	0.314	7.05202	0.0295
0.0003	1	1.5	1.6e+06	0	14.59	NA	1.8722e-05	0.0227564	0.0144498	0.00854698	0.182	10.3706	0.0123
0.0003	1	1.5	1.7e+06	0	14.59	NA	2.42789e-05	0.0242007	0.0160718	0.0101229	0.214	9.80792	0.035
0.0003	1	1.5	1.8e+06	0	14.59	NA	2.86563e-05	0.0258746	0.0173156	0.0110872	0.229	9.23669	0.047
0.0003	1	1.5	1.9e+06	0	14.59	NA	3.46971e-05	0.0269524	0.0189372	0.0121814	0.241	8.79362	0.0351
0.0003	1	1.5	2e+06	0	14.59	NA	3.92457e-05	0.0288052	0.0201291	0.0127916	0.247	8.46842	0.023
0.0001	1	1	5e+06	0	14.59	NA	2.2633e-06	0.00657393	0.00643355	0.00794707	0.424	33.0882	0.901
0.0001	1	1	5.5e+06	0	14.59	NA	2.98466e-06	0.00732492	0.00716706	0.00871464	0.428	29.9406	0.871
0.0001	1	1	6e+06	0	14.59	NA	3.78341e-06	0.00804349	0.00786345	0.00950257	0.436	27.5992	0.862
0.0001	1	1	6e+06	0	14.59	NA	3.32714e-06	0.00998899	0.007853	0.00576572	0.292	17.0629	0.0109
0.0001	1	1	8e+06	0	14.59	NA	7.40041e-06	0.010371	0.0101103	0.0124306	0.471	22.3668	0.867
0.0001	1	1	8e+06	0	14.59	NA	7.82303e-06	0.0137179	0.0113149	0.0079688	0.322	12.5724	0.0292
0.0001	1	0.5	1e+07	0	14.59	NA	1.24886e-05	0.0137427	0.0134414	0.0127206	0.394	16.5711	0.932
0.0001	1	0.5	1e+07	0	14.59	NA	1.2894e-05	0.0177862	0.0138703	0.00928277	0.345	9.67488	0.0342
0.0001	1	0.5	2e+07	0	14.59	NA	4.78724e-05	0.0232916	0.0225733	0.0209795	0.464	9.96518	0.878
0.0001	1	0.5	4e+07	0	14.59	NA	0.00018026	0.0420672	0.0399524	0.0295544	0.42716	5.67198	0.83609
3e-05	1	0.5	3e+07	0	14.59	NA	6.6655e-07	0.00414925	0.00407389	0.00473449	0.404	41.7018	0.851
3e-05	1	0.5	3e+07	0	14.59	NA	6.52143e-07	0.00501143	0.00427979	0.0030294	0.318	22.0221	8.08e-05
3e-05	1	1	2.5e+07	0	14.59	NA	4.0337e-07	0.00331501	0.00324126	0.00455746	0.489	52.7838	0.71
3e-05	1	0.5	2.5e+07	0	14.59	NA	3.96114e-07	0.00337388	0.00331145	0.00395108	0.39	50.6346	0.914
1e-05	1	0.2	1.5e+08	0	14.59	NA	1.6915e-07	0.00263472	0.0025731	0.00232347	0.3084	51.7428	0.91515
#=========================================================================================================================================================================

